Fair Stable Matching Meets Correlated Preferences

The stable matching problem sets the economic foundation of several practical applications ranging from school choice and medical residency to ridesharing and refugee placement. It is concerned with finding a matching between two disjoint sets of agents wherein no pair of agents prefer each other to their matched partners. The Deferred Acceptance (DA) algorithm is an elegant procedure that guarantees a stable matching for any input; however, its outcome may be unfair as it always favors one side by returning a matching that is optimal for one side (say men) and pessimal for the other side (say women). A desirable fairness notion is minimizing the sex-equality cost, i.e. the difference between the total rankings of both sides. Computing such stable matchings is a strongly NP-hard problem, which raises the question of what tractable algorithms to adopt in practice. We conduct a series of empirical evaluations on the properties of sex-equal stable matchings when preferences of agents on both sides are correlated. Our empirical results suggest that under correlated preferences, the DA algorithm returns stable matchings with low sex-equality cost, which further confirms its broad use in many practical applications.

==> todo.txt <==
Experiments:
1) Make the remaining experiments for comparison of algrithm performance: (n=300, 900 for phi_m=0.5, phi_w=0.7), (n=1000, 566 for phi_m=0.5, phi_w = 0.7)

Vizualization
0) convert everything in PDF?

3) move figure 7 to the appendix and add some text?
5) figure 6 change the name of algorithms

Text
-fix correlated preferences in related work
- include a pointer to the Knoblauch, our comparison and how
-include the example of breakmarriage in the appendix 


it supports our finding
1) reference to preflib
2) all pointers to the appendix
3) include the section on fairness beyond the mallows and the graphs
4) !!! replace the figure with the sex-equality cost of DA
5) explain fine grained figure in the text

DONE
2) DONE make fine grained phi boxplots
3) DONE Figure 5: 
4) make another figure with the boxplots of DA vs IBILS for n=1000

-change legend title to 'Welfare score', - change x axis to \phi_w
- maybe connect boxplots with corresponding lines
-increase size of the legend
-change M_man_opt = men-optimal matching
and etc
1) Figure : remove the rotation poset from this graph and make a separate graph with size of r
